Greedy Kalman-Swarm: Improving State Estimation in Robot Swarms in Harsh Environments

State estimation is a fundamental requirement in robotics, where the accurate determination of a robot's state is essential for stable operation despite inherent process disturbances and sensor noise. Traditionally, this is achieved through Kalman filtering, providing a statistically optimal estimate by balancing predictive models with noisy measurements. In the context of robotic swarms, the challenge shifts from individual accuracy to collective coordination, where the integration of global dynamics can significantly enhance the precision of the entire group. Existing estimation techniques rely on centralized processing or heavy communication protocols to reach a global consensus, which are frequently impractical in real-world deployments. Here we show that a localized, "greedy" approach to distributed state estimation (termed "Greedy Kalman-Swarm") allows individual robots to leverage relative inter-robot sensing for improved accuracy without requiring full data availability or global communication. Simulations in communication-constrained environments show robots can effectively integrate all currently available neighbor data at each iteration to refine their internal states, yet remain robust and functional even when data is missing. This results in a performance profile that strikes a balance between the low overhead of independent estimation and the high accuracy of centralized systems, specifically under harsh or dynamic environmental conditions. Our results demonstrate that global state awareness can be emergent rather than enforced, providing a scalable framework for maintaining swarm cohesion in unpredictable terrains. We anticipate that this decentralized methodology will serve as a foundation for more resilient autonomous systems, particularly in search-and-rescue or space exploration missions where reliable, high-bandwidth communication cannot be guaranteed.

==> baseline_data.csv <==
Time,Error,1
0.61,0.0211,2
1.25,0.0206,3
1.89,0.0202,4
2.53,0.019,5
3.17,0.0179,6
3.81,0.0173,7
4.45,0.0172,8
5.09,0.0179,9
5.73,0.0212,10
6.37,0.0229,11
7.01,0.0247,12
7.65,0.0277,13
8.29,0.0303,14
8.93,0.0291,15
9.57,0.0321,16
10.21,0.0288,17
10.85,0.0157,18
11.49,0.0267,19
12.13,0.0417,0
12.77,0.0587,1
13.41,0.0763,2
14.05,0.0936,3
14.69,0.1115,4
15.33,0.1299,5
15.97,0.1498,6
16.61,0.1701,7
17.25,0.1926,8
17.89,0.2156,9
18.53,0.2376,10
19.17,0.2585,11
19.81,0.2778,12
20.45,0.2978,13
21.09,0.3154,14
21.73,0.3312,15
22.37,0.3476,16
23.01,0.3641,17
23.65,0.3777,18
24.29,0.389,19
24.93,0.4003,0
25.57,0.4105,1
26.21,0.418,2
26.85,0.4243,3
27.49,0.4198,4
28.13,0.4009,5
28.77,0.3976,6
29.41,0.3967,7
30.05,0.398,8
30.69,0.4002,9
31.33,0.4058,10
31.97,0.4107,11
32.61,0.417,12
33.25,0.4239,13
33.89,0.433,14
34.53,0.4441,15
35.17,0.4532,16
35.81,0.4645,17
36.45,0.4759,18
37.09,0.488,19
37.73,0.5018,0
38.37,0.5151,1
39.01,0.5269,2
39.65,0.5445,3
40.29,0.5633,4
40.93,0.5841,5
41.57,0.6042,6
42.21,0.6268,7
42.85,0.6526,8
43.49,0.6823,9
44.13,0.7129,10
44.77,0.7423,11
45.41,0.7716,12
46.05,0.8005,13
46.69,0.8019,14
47.33,0.8048,15
47.97,0.8173,16
48.61,0.8164,17
49.25,0.8071,18
49.89,0.7991,19
50.53,0.791,0
51.17,0.7854,1
51.81,0.7798,2
52.45,0.7739,3
53.09,0.7676,4
53.73,0.7603,5
54.37,0.7545,6
55.01,0.7503,7
55.65,0.7465,8
56.29,0.7438,9
56.93,0.7345,10
57.57,0.7486,11
58.21,0.752,12
58.85,0.7642,13
59.49,0.7737,14
60.13,0.7812,15
60.77,0.7884,16
61.41,0.7925,17
62.05,0.7953,18
62.69,0.7966,19
63.33,0.7981,0
63.97,0.7997,1
64.61,0.8018,2
65.25,0.8044,3
65.89,0.8069,4
66.53,0.8118,5
67.17,0.8166,6
67.81,0.8206,7
68.45,0.8236,8
69.09,0.8272,9
69.73,0.8327,10
70.37,0.8396,11
71.01,0.8469,12
71.65,0.8536,13
72.29,0.8608,14
72.93,0.8662,15
73.57,0.8723,16
74.21,0.8791,17
74.85,0.8858,18
75.49,0.8929,19
76.13,0.9007,0
76.77,0.9103,1
77.41,0.9214,2
78.05,0.934,3
78.69,0.945,4
79.33,0.9654,5
79.97,0.9854,6
80.61,1.0082,7
81.25,1.0324,8
81.89,1.0579,9
82.53,1.0824,10
83.17,1.1084,11
83.81,1.1346,12
84.45,1.1585,13
85.09,1.1823,14
85.73,1.2006,15
86.37,1.2002,16
87.01,1.2221,17
87.65,1.2199,18
88.29,1.2184,19
88.93,1.2157,0
89.57,1.2137,1
90.21,1.211,2
90.85,1.1993,3
91.49,1.197,4
92.13,1.1965,5
92.77,1.1951,6
93.41,1.194,7
94.05,1.1941,8
94.69,1.1916,9
95.33,1.1808,10
95.97,1.195,11
96.61,1.1951,12
97.25,1.1912,13
97.89,1.1641,14
98.53,1.1657,15
99.17,1.1675,16
99.81,1.1699,17
100.45,1.1737,18
101.09,1.1778,19
101.73,1.1819,0
102.37,1.1873,1
103.01,1.195,2
103.65,1.2051,3
104.29,1.2175,4
104.93,1.2307,5
105.57,1.253,6
106.21,1.2404,7
106.85,1.2427,8
107.49,1.2471,9
108.13,1.2638,10
108.77,1.262,11
109.41,1.2587,12
110.05,1.2586,13
110.69,1.2565,14
111.33,1.2441,15
111.97,1.2484,16
112.61,1.2529,17
113.25,1.2571,18
113.89,1.2626,19
114.53,1.2681,0
115.17,1.2724,1
115.81,1.2644,2
116.45,1.2816,3
117.09,1.2822,4
117.73,1.2797,5
118.37,1.2563,6
119.01,1.261,7
119.65,1.2642,8
120.29,1.2691,9
120.93,1.2734,10
121.57,1.2773,11
122.21,1.2826,12
122.85,1.2883,13
123.49,1.2939,14
124.13,1.2993,15
124.77,1.3071,16
125.41,1.3146,17
126.05,1.3231,18
126.69,1.3318,19
127.33,1.3417,0
127.97,1.352,1
128.61,1.3686,2
129.25,1.3558,3
129.89,1.353,4
130.53,1.3395,5
131.17,1.3178,6
131.81,1.2957,7
132.45,1.2733,8
133.09,1.2493,9
133.73,1.2238,10
134.37,1.1946,11
135.01,1.1642,12
135.65,1.1331,13
136.29,1.1009,14
136.93,1.07,15
137.57,1.0404,16
138.21,1.0116,17
138.85,0.9823,18
139.49,0.954,19
140.13,0.9434,0
140.77,0.9461,1
141.41,0.9503,2
142.05,0.9822,3
142.69,1.0349,4
143.33,1.0889,5
143.97,1.1423,6
144.61,1.1953,7
145.25,1.25,8
145.89,1.3021,9
146.53,1.3551,10
147.17,1.4069,11
147.81,1.4591,12
148.45,1.5115,13
149.09,1.565,14
149.73,1.6209,15
150.37,1.6779,16
151.01,1.7343,17
151.65,1.7424,18
152.29,1.7461,19
152.93,1.7452,0
153.57,1.717,1
154.21,1.69,2
154.85,1.6653,3
155.49,1.642,4
156.13,1.6209,5
156.77,1.5956,6
157.41,1.5932,7
158.05,1.5901,8
158.69,1.5884,9
159.33,1.5867,10
159.97,1.5866,11
160.61,1.5858,12
161.25,1.5861,13
161.89,1.5771,14
162.53,1.5924,15
163.17,1.5917,16
163.81,1.5877,17
164.45,1.5604,18
165.09,1.5571,19
165.73,1.5539,0
166.37,1.551,1
167.01,1.5521,2
167.65,1.5544,3
168.29,1.5605,4
168.93,1.5667,5
169.57,1.5855,6
170.21,1.6022,7
170.85,1.6216,8
171.49,1.6451,9
172.13,1.6701,10
172.77,1.6963,11
173.41,1.7236,12
174.05,1.7519,13
174.69,1.7796,14
175.33,1.7829,15
175.97,1.7807,16
176.61,1.7802,17
177.25,1.7358,18
177.89,1.6799,19
178.53,1.6249,0
179.17,1.5694,1
179.81,1.5131,2
180.45,1.459,3
181.09,1.4043,4
181.73,1.3504,5
182.37,1.2991,6
183.01,1.2495,7
183.65,1.2428,8
184.29,1.2242,9
184.93,1.2095,10
185.57,1.193,11
186.21,1.1803,12
186.85,1.1687,13
187.49,1.1565,14
188.13,1.1447,15
188.77,1.1352,16
189.41,1.1283,17
190.05,1.0735,18
190.69,1.0246,19
191.33,0.977,0
191.97,0.9293,1
192.61,0.8827,2
193.25,0.8598,3
193.89,0.7564,4
194.53,0.6669,5
195.17,0.5804,6
195.81,0.5003,7
196.45,0.4287,8
197.09,0.3655,9
197.73,0.3193,10
198.37,0.2971,11
199.01,0.3014,12
199.65,0.3306,13
200.29,0.3791,14
200.93,0.4406,15
201.57,0.5102,16
202.21,0.5822,17
202.85,0.6586,18
203.49,0.7382,19
204.13,0.8198,0
204.77,0.9027,1
205.41,0.9869,2
206.05,1.0717,3
206.69,1.1584,4
207.33,1.246,5
207.97,1.3358,6
208.61,1.3853,7
209.25,1.4072,8
209.89,1.53,9
210.53,1.6551,10
211.17,1.7814,11
211.81,1.7949,12
212.45,1.791,13
213.09,1.7813,14
213.73,1.6342,15
214.37,1.4874,16
215.01,1.342,17
215.65,1.1975,18
216.29,1.0584,19
216.93,0.922,0
217.57,0.7907,1
218.21,0.6687,2
218.85,0.5587,3
219.49,0.4748,4
220.13,0.4385,5
220.77,0.4278,6
221.41,0.4258,7
222.05,0.5457,8
222.69,0.6796,9
223.33,0.816,10
223.97,0.8396,11
224.61,0.8363,12
225.25,0.8325,13
225.89,0.8269,14
226.53,0.6779,15
227.17,0.53,16
227.81,0.3855,17
228.45,0.2513,18
229.09,0.159,19
229.73,0.1795,0
230.37,0.2874,1
231.01,0.4236,2
231.65,0.5653,3
232.29,0.7119,4
232.93,0.8584,5
233.57,1.0039,6
234.21,1.1482,7
234.85,1.2949,8
235.49,1.4427,9
236.13,1.5906,10
236.77,1.737,11
237.41,1.8837,12
238.05,2.0278,13
238.69,2.1711,14
239.33,2.3135,15
239.97,2.4569,16
240.61,2.6041,17
241.25,2.752,18
241.89,2.8994,19
242.53,3.048,0
243.17,3.1953,1
243.81,3.3412,2
244.45,3.4874,3
245.09,3.6345,4
245.73,3.779,5
246.37,3.9219,6
247.01,4.0642,7
247.65,4.2046,8
248.29,4.3461,9
248.93,4.4895,10
249.57,4.6343,11
250.21,4.7785,12
250.85,4.9235,13
251.49,5.0686,14
252.13,5.214,15
252.77,5.3599,16
253.41,5.5049,17
254.05,5.6499,18
254.69,5.7893,19
255.33,5.7845,0
255.97,5.7805,1
256.61,5.7132,2
257.25,5.6569,3
257.89,5.6073,4
258.53,5.564,5
259.17,5.5239,6
259.81,5.4879,7
260.45,5.4553,8
261.09,5.4248,9
261.73,5.3989,10
262.37,5.3803,11
263.01,5.3694,12
263.65,5.3665,13
264.29,5.3706,14
264.93,5.3773,15
265.57,5.387,16
266.21,5.4019,17
266.85,5.4219,18
267.49,5.4205,19
268.13,5.4195,0
268.77,5.4983,1
269.41,5.6198,2
270.05,5.7452,3
270.69,5.874,4
271.33,5.9956,5
271.97,5.9952,6
272.61,5.9908,7
273.25,5.9878,8
273.89,5.91,9
274.53,5.749,10
275.17,5.5903,11
275.81,5.4323,12
276.45,5.2756,13
277.09,5.1203,14
277.73,5.0164,15
278.37,5.01,16
279.01,5.0058,17
279.65,5.0223,18
280.29,5.1592,19
280.93,5.2973,0
281.57,5.4374,1
282.21,5.5765,2
282.85,5.716,3
283.49,5.857,4
284.13,5.868,5
284.77,5.8635,6
285.41,5.8602,7
286.05,5.7722,8
286.69,5.608,9
287.33,5.4458,10
287.97,5.2844,11
288.61,5.125,12
289.25,4.9691,13
289.89,4.8427,14
290.53,4.839,15
291.17,4.8345,16
291.81,4.8325,17
292.45,4.9695,18
293.09,5.1117,19
293.73,5.2533,0
294.37,5.3937,1
295.01,5.5353,2
295.65,5.6787,3
296.29,5.7463,4
296.93,5.7437,5
297.57,5.7402,6
298.21,5.7182,7
298.85,5.5529,8
299.49,5.3857,9
300.13,5.2192,10
300.77,5.0548,11
301.41,4.892,12
302.05,4.7301,13
302.69,4.6556,14
303.33,4.6533,15
303.97,4.6489,16
304.61,4.694,17
305.25,4.8456,18
305.89,4.9984,19
306.53,5.1533,0
307.17,5.3095,1
307.81,5.4664,2
308.45,5.6241,3
309.09,5.675,4
309.73,5.6719,5
310.37,5.6687,6
311.01,5.6185,7
311.65,5.4421,8
312.29,5.2682,9
312.93,5.0951,10
313.57,4.9259,11
314.21,4.7561,12
314.85,4.5899,13
315.49,4.4894,14
316.13,4.4875,15
316.77,4.4833,16
317.41,4.5132,17
318.05,4.6727,18
318.69,4.8335,19
319.33,4.9943,0
319.97,5.1535,1
320.61,5.3124,2
321.25,5.3481,3
321.89,5.3436,4
322.53,5.3411,5
323.17,5.2579,6
323.81,5.0823,7
324.45,4.9082,8
325.09,4.7335,9
325.73,4.5629,10
326.37,4.4596,11
327.01,4.4566,12
327.65,4.4527,13
328.29,4.4506,14
328.93,4.6014,15
329.57,4.7569,16
330.21,4.9146,17
330.85,5.0746,18
331.49,5.2343,19
332.13,5.3939,0
332.77,5.4775,1
333.41,5.4743,2
334.05,5.4709,3
334.69,5.4551,4
335.33,5.2753,5
335.97,5.0964,6
336.61,4.9182,7
337.25,4.7428,8
337.89,4.5668,9
338.53,4.3951,10
339.17,4.2774,11
339.81,4.2749,12
340.45,4.2708,13
341.09,4.2942,14
341.73,4.4587,15
342.37,4.6261,16
343.01,4.7951,17
343.65,4.9651,18
344.29,5.1349,19
344.93,5.2074,0
345.57,5.2042,1
346.21,5.2005,2
346.85,5.1465,3
347.49,4.9573,4
348.13,4.7701,5
348.77,4.5837,6
349.41,4.3963,7
350.05,4.2321,8
350.69,4.2288,9
351.33,4.2245,10
351.97,4.2214,11
352.61,4.331,12
353.25,4.4937,13
353.89,4.6566,14
354.53,4.8185,15
355.17,4.9818,16
355.81,5.1448,17
356.45,5.2675,18
357.09,5.2609,19
357.73,5.2565,0
358.37,5.2552,1
359.01,5.0944,2
359.65,4.9134,3
360.29,4.7306,4
360.93,4.5523,5
361.57,4.3789,6
362.21,4.2103,7
362.85,4.0881,8
363.49,4.0835,9
364.13,4.0788,10
364.77,4.0864,11
365.41,4.2493,12
366.05,4.4136,13
366.69,4.5803,14
367.33,4.7487,15
367.97,4.9182,16
368.61,5.0883,17
369.25,5.1782,18
369.89,5.1752,19
370.53,5.1717,0
371.17,5.1558,1
371.81,4.9669,2
372.45,4.7776,3
373.09,4.5875,4
373.73,4.3992,5
374.37,4.2151,6
375.01,4.0325,7
375.65,3.8969,8
376.29,3.8921,9
376.93,3.888,10
377.57,3.8948,11
378.21,4.0763,12
378.85,4.2597,13
379.49,4.4428,14
380.13,4.6261,15
380.77,4.8092,16
381.41,4.8228,17
382.05,4.8182,18
382.69,4.8154,19
383.33,4.68,0
383.97,4.4803,1
384.61,4.2795,2
385.25,4.0816,3
385.89,3.9163,4
386.53,3.9125,5
387.17,3.9082,6
387.81,3.9054,7
388.45,4.0218,8
389.09,4.1912,9
389.73,4.3658,10
390.37,4.5454,11
391.01,4.7284,12
391.65,4.9114,13
392.29,5.0306,14
392.93,5.0253,15
393.57,5.0197,16
394.21,5.0178,17
394.85,4.8207,18
395.49,4.6215,19
396.13,4.4252,0
396.77,4.2314,1
397.41,4.042,2
398.05,3.8584,3
398.69,3.7577,4
399.33,3.7559,5
399.97,3.7519,6
400.61,3.7997,7
401.25,3.9732,8
401.89,4.1483,9
402.53,4.325,10
403.17,4.5045,11
403.81,4.6845,12
404.45,4.8648,13
405.09,4.9328,14
405.73,4.9293,15
406.37,4.9261,16
407.01,4.8786,17
407.65,4.675,18
408.29,4.4732,19
408.93,4.2736,0
409.57,4.0745,1
410.21,3.878,2
410.85,3.6862,3
411.49,3.5718,4
412.13,3.5673,5
412.77,3.563,6
413.41,3.6028,7
414.05,3.7905,8
414.69,3.9838,9
415.33,4.1775,10
415.97,4.3747,11
416.61,4.5772,12
417.25,4.6446,13
417.89,4.6411,14
418.53,4.6371,15
419.17,4.5507,16
419.81,4.3298,17
420.45,4.1107,18
421.09,3.8959,19
421.73,3.6869,0
422.37,3.5249,1
423.01,3.5198,2
423.65,3.5155,3
424.29,3.5132,4
424.93,3.6552,5
425.57,3.8376,6
426.21,4.0249,7
426.85,4.2176,8
427.49,4.4149,9
428.13,4.6143,10
428.77,4.7433,11
429.41,4.7383,12
430.05,4.734,13
430.69,4.7318,14
431.33,4.5131,15
431.97,4.2959,16
432.61,4.084,17
433.25,3.8773,18
433.89,3.6771,19
434.53,3.4852,0
435.17,3.373,1
435.81,3.3692,2
436.45,3.3648,3
437.09,3.4078,4
437.73,3.6004,5
438.37,3.8012,6
439.01,4.0057,7
439.65,4.2119,8
440.29,4.4192,9
440.93,4.6286,10
441.57,4.7292,11
442.21,4.7259,12
442.85,4.7218,13
443.49,4.689,14
444.13,4.4589,15
444.77,4.2335,16
445.41,4.0137,17
446.05,3.7991,18
446.69,3.5903,19
447.33,3.3913,0
447.97,3.2494,1
448.61,3.2417,2
449.25,3.237,3
449.89,3.2479,4
450.53,3.4475,5
451.17,3.6465,6
451.81,3.8507,7
452.45,4.058,8
453.09,4.2666,9
453.73,4.3789,10
454.37,4.3763,11
455.01,4.3724,12
455.65,4.3295,13
456.29,4.1077,14
456.93,3.8892,15
457.57,3.6746,16
458.21,3.4668,17
458.85,3.2661,18
459.49,3.2424,19
460.13,3.2383,0
460.77,3.2353,1
461.41,3.3353,2
462.05,3.5247,3
462.69,3.7204,4
463.33,3.9207,5
463.97,4.1219,6
464.61,4.3287,7
465.25,4.5395,8
465.89,4.5461,9
466.53,4.5415,10
467.17,4.5391,11
467.81,4.4003,12
468.45,4.1702,13
469.09,3.9467,14
469.73,3.7269,15
470.37,3.5165,16
471.01,3.3155,17
471.65,3.1268,18
472.29,3.1058,19
472.93,3.1021,0
473.57,3.0997,1
474.21,3.2281,2
474.85,3.4217,3
475.49,3.6233,4
476.13,3.8296,5
476.77,4.0414,6
477.41,4.2539,7
478.05,4.4667,8
478.69,4.463,9
479.33,4.4581,10
479.97,4.4555,11
480.61,4.3075,12
481.25,4.0793,13
481.89,3.8536,14
482.53,3.6335,15
483.17,3.4168,16
483.81,3.21,17
484.45,3.01,18
485.09,2.9383,19
485.73,2.935,0
486.37,2.9316,1
487.01,3.0382,2
487.65,3.2513,3
488.29,3.473,4
488.93,3.6965,5
489.57,3.921,6
490.21,3.9397,7
490.85,3.9349,8
491.49,3.9321,9
492.13,3.7528,10
492.77,3.5388,11
493.41,3.3352,12
494.05,3.1868,13
494.69,3.1774,14
495.33,3.1734,15
495.97,3.1722,16
496.61,3.2661,17
497.25,3.4072,18
497.89,3.562,19
498.53,3.7295,0
499.17,3.9067,1
499.81,4.091,2
500.45,4.1788,3
501.09,4.1816,4
501.73,4.1102,5
502.37,3.9488,6
503.01,3.7955,7
503.65,3.6539,8
504.29,3.5253,9
504.93,3.4119,10
505.57,3.3142,11
506.21,3.2299,12
506.85,3.1585,13
507.49,3.1022,14
508.13,3.0594,15
508.77,3.0317,16
509.41,3.0168,17
510.05,3.0153,18
510.69,3.0253,19
511.33,3.0572,0
511.97,3.1109,1
512.61,3.1804,2
513.25,3.267,3
513.89,3.3655,4
514.53,3.4733,5
515.17,3.5892,6
515.81,3.7127,7
516.45,3.8416,8
517.09,3.9726,9
517.73,4.1091,10
518.37,4.2509,11
519.01,4.3961,12
519.65,4.5482,13
520.29,4.7052,14
520.93,4.8684,15
521.57,5.0371,16
522.21,5.2136,17
522.85,5.395,18
523.49,5.5809,19
524.13,5.7677,0
524.77,5.954,1
525.41,6.1419,2
526.05,6.3326,3
526.69,6.4984,4
527.33,6.4917,5
527.97,6.4874,6
528.61,6.4238,7
529.25,6.2709,8
529.89,6.1312,9
530.53,6.0031,10
531.17,5.8931,11
531.81,5.7996,12
532.45,5.789,13
533.09,5.7849,14
533.73,5.7847,15
534.37,5.915,16
535.01,6.0089,17
535.65,6.0059,18
536.29,6.0014,19
536.93,6.0052,0
537.57,6.0007,1
538.21,5.9963,2
538.85,5.9951,3
539.49,6.0007,4
540.13,6.1294,5
540.77,6.1248,6
541.41,6.12,7
542.05,6.1181,8
542.69,5.9359,9
543.33,5.9313,10
543.97,5.9266,11
544.61,5.925,12
545.25,5.9294,13
545.89,6.1614,14
546.53,6.1872,15
547.17,6.1827,16
547.81,6.1802,17
548.45,6.0315,18
549.09,5.9396,19
549.73,5.9355,0
550.37,5.9326,1
551.01,5.9339,2
551.65,6.1004,3
552.29,6.3188,4
552.93,6.3126,5
553.57,6.3086,6
554.21,6.3059,7
554.85,6.0126,8
555.49,5.9467,9
556.13,5.9424,10
556.77,5.9403,11
557.41,5.9457,12
558.05,6.1711,13
558.69,6.4535,14
559.33,6.447,15
559.97,6.4425,16
560.61,6.4409,17
561.25,6.1764,18
561.89,5.8504,19
562.53,5.5569,0
563.17,5.3087,1
563.81,5.109,2
564.45,4.9631,3
565.09,4.8757,4
565.73,4.8437,5
566.37,4.8691,6
567.01,4.9468,7
567.65,5.0755,8
568.29,5.2458,9
568.93,5.4526,10
569.57,5.6963,11
570.21,5.9674,12
570.85,6.2631,13
571.49,6.583,14
572.13,6.9211,15
572.77,7.2812,16
573.41,7.665,17
574.05,8.0718,18
574.69,8.4891,19
575.33,8.5056,0
575.97,8.5063,1
576.61,8.5104,2
577.25,8.2869,3
577.89,7.8891,4
578.53,7.5009,5
579.17,7.126,6
579.81,6.7664,7
580.45,6.4191,8
581.09,6.0875,9
581.73,5.7684,10
582.37,5.4635,11
583.01,5.1772,12
583.65,4.9116,13
584.29,4.6766,14
584.93,4.4756,15
585.57,4.3139,16
586.21,4.198,17
586.85,4.1388,18
587.49,4.137,19
588.13,4.1937,0
588.77,4.3047,1
589.41,4.4661,2
590.05,4.6708,3
590.69,4.9127,4
591.33,5.1881,5
591.97,5.4922,6
592.61,5.8216,7
593.25,6.1724,8
593.89,6.503,9
594.53,6.4971,10
595.17,6.4924,11
595.81,6.4259,12
596.45,6.2806,13
597.09,6.1863,14
597.73,6.1458,15
598.37,6.1583,16
599.01,6.2227,17
599.65,6.4879,18


==> kalman.csv <==
Time,Error,1
0.61,0.0281,2
1.25,0.0288,3
1.89,0.0292,4
2.53,0.0279,5
3.17,0.028,6
3.81,0.0277,7
4.45,0.0259,8
5.09,0.0265,9
5.73,0.0238,10
6.37,0.0237,11
7.01,0.0232,12
7.65,0.0224,13
8.29,0.0227,14
8.93,0.0209,15
9.57,0.0172,16
10.21,0.0026,17
10.85,0.0035,18
11.49,0.0011,19
12.13,0.0004,0
12.77,0.0089,1
13.41,0.0103,2
14.05,0.0119,3
14.69,0.0122,4
15.33,0.0131,5
15.97,0.0144,6
16.61,0.0142,7
17.25,0.0167,8
17.89,0.0426,9
18.53,0.0419,10
19.17,0.0417,11
19.81,0.0406,12
20.45,0.0405,13
21.09,0.0388,14
21.73,0.0382,15
22.37,0.0385,16
23.01,0.0388,17
23.65,0.0379,18
24.29,0.0386,19
24.93,0.0381,0
25.57,0.0362,1
26.21,0.0355,2
26.85,0.0338,3
27.49,0.033,4
28.13,0.0234,5
28.77,0.0421,6
29.41,0.0444,7
30.05,0.0036,8
30.69,0.0025,9
31.33,0.0039,10
31.97,0.0024,11
32.61,0.0013,12
33.25,0.0018,13
33.89,0.0036,14
34.53,0.004,15
35.17,0.0121,16
35.81,0.108,17
36.45,0.1086,18
37.09,0.1108,19
37.73,0.1121,0
38.37,0.1123,1
39.01,0.115,2
39.65,0.116,3
40.29,0.1138,4
40.93,0.1151,5
41.57,0.1182,6
42.21,0.1444,7
42.85,0.1446,8
43.49,0.1422,9
44.13,0.1402,10
44.77,0.1391,11
45.41,0.138,12
46.05,0.1366,13
46.69,0.1339,14
47.33,0.133,15
47.97,0.1316,16
48.61,0.1321,17
49.25,0.1315,18
49.89,0.1318,19
50.53,0.1205,0
51.17,0.1395,1
51.81,0.1404,2
52.45,0.1373,3
53.09,0.1178,4
53.73,0.1186,5
54.37,0.1196,6
55.01,0.1206,7
55.65,0.123,8
56.29,0.1245,9
56.93,0.1344,10
57.57,0.1359,11
58.21,0.1988,12
58.85,0.245,13
59.49,0.2461,14
60.13,0.2453,15
60.77,0.2451,16
61.41,0.2415,17
62.05,0.2418,18
62.69,0.245,19
63.33,0.2732,0
63.97,0.2725,1
64.61,0.2722,2
65.25,0.2724,3
65.89,0.2721,4
66.53,0.2716,5
67.17,0.2688,6
67.81,0.2668,7
68.45,0.2657,8
69.09,0.2628,9
69.73,0.2621,10
70.37,0.2626,11
71.01,0.2625,12
71.65,0.2617,13
72.29,0.2588,14
72.93,0.2577,15
73.57,0.2557,16
74.21,0.261,17
74.85,0.2634,18
75.49,0.2624,19
76.13,0.2703,0
76.77,0.2718,1
77.41,0.2724,2
78.05,0.2727,3
78.69,0.2728,4
79.33,0.2731,5
79.97,0.2735,6
80.61,0.2743,7
81.25,0.3568,8
81.89,0.379,9
82.53,0.3787,10
83.17,0.379,11
83.81,0.3804,12
84.45,0.3802,13
85.09,0.3803,14
85.73,0.382,15
86.37,0.3824,16
87.01,0.3792,17
87.65,0.38,18
88.29,0.3823,19
88.93,0.4067,0
89.57,0.4047,1
90.21,0.4059,2
90.85,0.4047,3
91.49,0.4029,4
92.13,0.4024,5
92.77,0.4012,6
93.41,0.4004,7
94.05,0.3927,8
94.69,0.3901,9
95.33,0.3895,10
95.97,0.3894,11
96.61,0.3873,12
97.25,0.388,13
97.89,0.3861,14
98.53,0.3847,15
99.17,0.3852,16
99.81,0.3728,17
100.45,0.3875,18
101.09,0.3857,19
101.73,0.3708,0
102.37,0.3704,1
103.01,0.3707,2
103.65,0.3737,3
104.29,0.3747,4
104.93,0.3757,5
105.57,0.3761,6
106.21,0.3759,7
106.85,0.3756,8
107.49,0.3771,9
108.13,0.3741,10
108.77,0.3769,11
109.41,0.3773,12
110.05,0.3773,13
110.69,0.3786,14
111.33,0.3784,15
111.97,0.378,16
112.61,0.3773,17
113.25,0.3766,18
113.89,0.3736,19
114.53,0.3735,0
115.17,0.3741,1
115.81,0.3766,2
116.45,0.3776,3
117.09,0.3764,4
117.73,0.3757,5
118.37,0.3647,6
119.01,0.3632,7
119.65,0.3624,8
120.29,0.3634,9
120.93,0.3638,10
121.57,0.3634,11
122.21,0.3619,12
122.85,0.3646,13
123.49,0.3658,14
124.13,0.3645,15
124.77,0.3632,16
125.41,0.3635,17
126.05,0.3643,18
126.69,0.3615,19
127.33,0.3641,0
127.97,0.3655,1
128.61,0.3671,2
129.25,0.3674,3
129.89,0.3657,4
130.53,0.3642,5
131.17,0.3639,6
131.81,0.3636,7
132.45,0.3649,8
133.09,0.3411,9
133.73,0.3413,10
134.37,0.3433,11
135.01,0.3536,12
135.65,0.3427,13
136.29,0.346,14
136.93,0.3493,15
137.57,0.3687,16
138.21,0.3669,17
138.85,0.3668,18
139.49,0.3654,19
140.13,0.365,0
140.77,0.3553,1
141.41,0.3727,2
142.05,0.3822,3
142.69,0.383,4
143.33,0.383,5
143.97,0.3833,6
144.61,0.3808,7
145.25,0.3791,8
145.89,0.3773,9
146.53,0.3719,10
147.17,0.362,11
147.81,0.3617,12
148.45,0.3608,13
149.09,0.3598,14
149.73,0.3576,15
150.37,0.3597,16
151.01,0.3623,17
151.65,0.363,18
152.29,0.3624,19
152.93,0.3629,0
153.57,0.3659,1
154.21,0.3663,2
154.85,0.3664,3
155.49,0.3687,4
156.13,0.3857,5
156.77,0.3854,6
157.41,0.3851,7
158.05,0.3851,8
158.69,0.3849,9
159.33,0.383,10
159.97,0.3816,11
160.61,0.3814,12
161.25,0.3791,13
161.89,0.379,14
162.53,0.3781,15
163.17,0.3724,16
163.81,0.3851,17
164.45,0.3857,18
165.09,0.376,19
165.73,0.3775,0
166.37,0.377,1
167.01,0.3788,2
167.65,0.3784,3
168.29,0.3771,4
168.93,0.3801,5
169.57,0.3797,6
170.21,0.3814,7
170.85,0.3809,8
171.49,0.3803,9
172.13,0.3815,10
172.77,0.3824,11
173.41,0.3798,12
174.05,0.381,13
174.69,0.3812,14
175.33,0.3823,15
175.97,0.385,16
176.61,0.3849,17
177.25,0.3859,18
177.89,0.3875,19
178.53,0.3916,0
179.17,0.4068,1
179.81,0.4057,2
180.45,0.4059,3
181.09,0.4061,4
181.73,0.4063,5
182.37,0.405,6
183.01,0.4072,7
183.65,0.4141,8
184.29,0.424,9
184.93,0.4222,10
185.57,0.4228,11
186.21,0.4229,12
186.85,0.4208,13
187.49,0.4182,14
188.13,0.4235,15
188.77,0.428,16
189.41,0.4284,17
190.05,0.4209,18
190.69,0.4209,19
191.33,0.421,0
191.97,0.419,1
192.61,0.4178,2
193.25,0.4161,3
193.89,0.4164,4
194.53,0.4197,5
195.17,0.421,6
195.81,0.4198,7
196.45,0.4218,8
197.09,0.4254,9
197.73,0.4298,10
198.37,0.4243,11
199.01,0.4205,12
199.65,0.4221,13
200.29,0.4207,14
200.93,0.4197,15
201.57,0.4198,16
202.21,0.4204,17
202.85,0.4193,18
203.49,0.4223,19
204.13,0.423,0
204.77,0.4224,1
205.41,0.4187,2
206.05,0.4141,3
206.69,0.4067,4
207.33,0.4053,5
207.97,0.4058,6
208.61,0.4064,7
209.25,0.4076,8
209.89,0.4065,9
210.53,0.4059,10
211.17,0.4073,11
211.81,0.409,12
212.45,0.4084,13
213.09,0.4361,14
213.73,0.4357,15
214.37,0.4363,16
215.01,0.4362,17
215.65,0.4344,18
216.29,0.433,19
216.93,0.4327,0
217.57,0.4319,1
218.21,0.4304,2
218.85,0.4295,3
219.49,0.4269,4
220.13,0.44,5
220.77,0.4389,6
221.41,0.4392,7
222.05,0.4399,8
222.69,0.439,9
223.33,0.4377,10
223.97,0.4371,11
224.61,0.4365,12
225.25,0.4343,13
225.89,0.4336,14
226.53,0.4339,15
227.17,0.4336,16
227.81,0.4329,17
228.45,0.4315,18
229.09,0.4315,19
229.73,0.4301,0
230.37,0.4357,1
231.01,0.4356,2
231.65,0.4348,3
232.29,0.4351,4
232.93,0.434,5
233.57,0.4339,6
234.21,0.43,7
234.85,0.4321,8
235.49,0.4349,9
236.13,0.4403,10
236.77,0.4414,11
237.41,0.4404,12
238.05,0.4407,13
238.69,0.4401,14
239.33,0.4402,15
239.97,0.4402,16
240.61,0.4404,17
241.25,0.4395,18
241.89,0.4417,19
242.53,0.4432,0
243.17,0.4448,1
243.81,0.4443,2
244.45,0.4445,3
245.09,0.4448,4
245.73,0.4438,5
246.37,0.4434,6
247.01,0.4434,7
247.65,0.442,8
248.29,0.4416,9
248.93,0.4411,10
249.57,0.4403,11
250.21,0.4386,12
250.85,0.4406,13
251.49,0.4402,14
252.13,0.44,15
252.77,0.4463,16
253.41,0.4621,17
254.05,0.463,18
254.69,0.4638,19
255.33,0.463,0
255.97,0.4681,1
256.61,0.4718,2
257.25,0.4715,3
257.89,0.4545,4
258.53,0.4552,5
259.17,0.4543,6
259.81,0.4552,7
260.45,0.4557,8
261.09,0.4545,9
261.73,0.4556,10
262.37,0.456,11
263.01,0.4566,12
263.65,0.4507,13
264.29,0.4531,14
264.93,0.4518,15
265.57,0.4529,16
266.21,0.4536,17
266.85,0.454,18
267.49,0.4523,19
268.13,0.4559,0
268.77,0.4534,1
269.41,0.4646,2
270.05,0.4634,3
270.69,0.4621,4
271.33,0.4625,5
271.97,0.4625,6
272.61,0.4611,7
273.25,0.4584,8
273.89,0.456,9
274.53,0.4546,10
275.17,0.4537,11
275.81,0.4535,12
276.45,0.4536,13
277.09,0.4528,14
277.73,0.4559,15
278.37,0.4539,16
279.01,0.4535,17
279.65,0.4535,18
280.29,0.4547,19
280.93,0.4526,0
281.57,0.4506,1
282.21,0.4518,2
282.85,0.456,3
283.49,0.4565,4
284.13,0.457,5
284.77,0.4571,6
285.41,0.4576,7
286.05,0.4584,8
286.69,0.4586,9
287.33,0.4591,10
287.97,0.4539,11
288.61,0.4523,12
289.25,0.4546,13
289.89,0.4813,14
290.53,0.4804,15
291.17,0.4807,16
291.81,0.4804,17
292.45,0.479,18
293.09,0.4773,19
293.73,0.4756,0
294.37,0.4767,1
295.01,0.4651,2
295.65,0.4638,3
296.29,0.4641,4
296.93,0.4608,5
297.57,0.4546,6
298.21,0.455,7
298.85,0.4547,8
299.49,0.4558,9
300.13,0.455,10
300.77,0.4547,11
301.41,0.4537,12
302.05,0.454,13
302.69,0.455,14
303.33,0.45,15
303.97,0.4488,16
304.61,0.4496,17
305.25,0.4778,18
305.89,0.4767,19
306.53,0.4764,0
307.17,0.4757,1
307.81,0.4756,2
308.45,0.4756,3
309.09,0.4757,4
309.73,0.4756,5
310.37,0.4626,6
311.01,0.4709,7
311.65,0.473,8
312.29,0.4716,9
312.93,0.4677,10
313.57,0.4633,11
314.21,0.4643,12
314.85,0.4643,13
315.49,0.4668,14
316.13,0.4693,15
316.77,0.4707,16
317.41,0.4716,17
318.05,0.473,18
318.69,0.474,19
319.33,0.4693,0
319.97,0.4679,1
320.61,0.4682,2
321.25,0.4979,3
321.89,0.4962,4
322.53,0.4956,5
323.17,0.4967,6
323.81,0.4948,7
324.45,0.496,8
325.09,0.4951,9
325.73,0.4935,10
326.37,0.4812,11
327.01,0.4826,12
327.65,0.4842,13
328.29,0.4836,14
328.93,0.4804,15
329.57,0.4759,16
330.21,0.4776,17
330.85,0.4778,18
331.49,0.4784,19
332.13,0.4798,0
332.77,0.4803,1
333.41,0.4813,2
334.05,0.482,3
334.69,0.4814,4
335.33,0.489,5
335.97,0.4798,6
336.61,0.4783,7
337.25,0.4802,8
337.89,0.5017,9
338.53,0.5008,10
339.17,0.5005,11
339.81,0.5008,12
340.45,0.5007,13
341.09,0.5003,14
341.73,0.4998,15
342.37,0.4889,16
343.01,0.4927,17
343.65,0.4906,18
344.29,0.4833,19
344.93,0.4859,0
345.57,0.4882,1
346.21,0.4879,2
346.85,0.4872,3
347.49,0.4878,4
348.13,0.4874,5
348.77,0.4878,6
349.41,0.4817,7
350.05,0.4809,8
350.69,0.4811,9
351.33,0.5111,10
351.97,0.5092,11
352.61,0.5086,12
353.25,0.5081,13
353.89,0.5068,14
354.53,0.507,15
355.17,0.5058,16
355.81,0.5067,17
356.45,0.5057,18
357.09,0.5074,19
357.73,0.5036,0
358.37,0.5083,1
359.01,0.5043,2
359.65,0.5007,3
360.29,0.5012,4
360.93,0.5008,5
361.57,0.5019,6
362.21,0.5024,7
362.85,0.5038,8
363.49,0.5043,9
364.13,0.5045,10
364.77,0.5051,11
365.41,0.5053,12
366.05,0.4996,13
366.69,0.4975,14
367.33,0.4993,15
367.97,0.521,16
368.61,0.5203,17
369.25,0.5203,18
369.89,0.5212,19
370.53,0.5202,0
371.17,0.5201,1
371.81,0.5184,2
372.45,0.5052,3
373.09,0.5046,4
373.73,0.5012,5
374.37,0.4889,6
375.01,0.4916,7
375.65,0.4908,8
376.29,0.4922,9
376.93,0.4936,10
377.57,0.4932,11
378.21,0.4935,12
378.85,0.5023,13
379.49,0.4885,14
380.13,0.4877,15
380.77,0.491,16
381.41,0.5159,17
382.05,0.5156,18
382.69,0.5138,19
383.33,0.5146,0
383.97,0.513,1
384.61,0.5135,2
385.25,0.5133,3
385.89,0.4927,4
386.53,0.5101,5
387.17,0.5133,6
387.81,0.5101,7
388.45,0.5238,8
389.09,0.5243,9
389.73,0.5261,10
390.37,0.5262,11
391.01,0.5272,12
391.65,0.5285,13
392.29,0.5293,14
392.93,0.5299,15
393.57,0.5253,16
394.21,0.5236,17
394.85,0.5231,18
395.49,0.5457,19
396.13,0.5509,0
396.77,0.5514,1
397.41,0.5493,2
398.05,0.5483,3
398.69,0.5486,4
399.33,0.5489,5
399.97,0.5489,6
400.61,0.5484,7
401.25,0.5501,8
401.89,0.5447,9
402.53,0.5494,10
403.17,0.5456,11
403.81,0.5869,12
404.45,0.5877,13
405.09,0.5903,14
405.73,0.5911,15
406.37,0.5919,16
407.01,0.5937,17
407.65,0.5939,18
408.29,0.5949,19
408.93,0.6545,0
409.57,0.6696,1
410.21,0.6513,2
410.85,0.6504,3
411.49,0.6537,4
412.13,0.6796,5
412.77,0.681,6
413.41,0.6803,7
414.05,0.6809,8
414.69,0.6821,9
415.33,0.6809,10
415.97,0.6789,11
416.61,0.6791,12
417.25,0.657,13
417.89,0.6794,14
418.53,0.6688,15
419.17,0.6765,16
419.81,0.6733,17
420.45,0.6682,18
421.09,0.6707,19
421.73,0.6705,0
422.37,0.6715,1
423.01,0.6727,2
423.65,0.6747,3
424.29,0.6773,4
424.93,0.6763,5
425.57,0.6767,6
426.21,0.6779,7
426.85,0.673,8
427.49,0.6715,9
428.13,0.6718,10
428.77,0.6996,11
429.41,0.697,12
430.05,0.6954,13
430.69,0.696,14
431.33,0.695,15
431.97,0.6949,16
432.61,0.6956,17
433.25,0.6942,18
433.89,0.6983,19
434.53,0.6962,0
435.17,0.6939,1
435.81,0.6959,2
436.45,0.704,3
437.09,0.7039,4
437.73,0.7041,5
438.37,0.7044,6
439.01,0.7054,7
439.65,0.7063,8
440.29,0.7076,9
440.93,0.7204,10
441.57,0.7042,11
442.21,0.703,12
442.85,0.7053,13
443.49,0.7309,14
444.13,0.7302,15
444.77,0.7285,16
445.41,0.726,17
446.05,0.7234,18
446.69,0.7242,19
447.33,0.7238,0
447.97,0.7231,1
448.61,0.7113,2
449.25,0.7096,3
449.89,0.714,4
450.53,0.7101,5
451.17,0.7046,6
451.81,0.7049,7
452.45,0.7047,8
453.09,0.7048,9
453.73,0.7047,10
454.37,0.7046,11
455.01,0.7045,12
455.65,0.7039,13
456.29,0.7034,14
456.93,0.7154,15
457.57,0.6972,16
458.21,0.6961,17
458.85,0.6991,18
459.49,0.7215,19
460.13,0.722,0
460.77,0.7239,1
461.41,0.7251,2
462.05,0.7235,3
462.69,0.7245,4
463.33,0.724,5
463.97,0.7156,6
464.61,0.7154,7
465.25,0.712,8
465.89,0.6975,9
466.53,0.698,10
467.17,0.6983,11
467.81,0.6989,12
468.45,0.6991,13
469.09,0.6994,14
469.73,0.7011,15
470.37,0.7012,16
471.01,0.6958,17
471.65,0.6938,18
472.29,0.6948,19
472.93,0.7175,0
473.57,0.7178,1
474.21,0.7164,2
474.85,0.7162,3
475.49,0.7164,4
476.13,0.7168,5
476.77,0.7174,6
477.41,0.7166,7
478.05,0.7005,8
478.69,0.7097,9
479.33,0.7077,10
479.97,0.6995,11
480.61,0.7033,12
481.25,0.7058,13
481.89,0.7057,14
482.53,0.7063,15
483.17,0.7078,16
483.81,0.7108,17
484.45,0.7139,18
485.09,0.7165,19
485.73,0.7118,0
486.37,0.7095,1
487.01,0.7103,2
487.65,0.7387,3
488.29,0.7381,4
488.93,0.7365,5
489.57,0.7376,6
490.21,0.737,7
490.85,0.7351,8
491.49,0.7339,9
492.13,0.7314,10
492.77,0.7221,11
493.41,0.7216,12
494.05,0.7221,13
494.69,0.7193,14
495.33,0.7147,15
495.97,0.7054,16
496.61,0.7052,17
497.25,0.7052,18
497.89,0.7061,19
498.53,0.7066,0
499.17,0.7082,1
499.81,0.7081,2
500.45,0.7084,3
501.09,0.7084,4
501.73,0.7027,5
502.37,0.7013,6
503.01,0.7018,7
503.65,0.7215,8
504.29,0.7213,9
504.93,0.7211,10
505.57,0.7194,11
506.21,0.7193,12
506.85,0.7183,13
507.49,0.718,14
508.13,0.7191,15
508.77,0.7181,16
509.41,0.7148,17
510.05,0.704,18
510.69,0.7047,19
511.33,0.704,0
511.97,0.7047,1
512.61,0.7062,2
513.25,0.7066,3
513.89,0.707,4
514.53,0.7026,5
515.17,0.7003,6
515.81,0.7011,7
516.45,0.7288,8
517.09,0.7268,9
517.73,0.7254,10
518.37,0.7254,11
519.01,0.7259,12
519.65,0.7255,13
520.29,0.7266,14
520.93,0.727,15
521.57,0.7061,16
522.21,0.7259,17
522.85,0.7275,18
523.49,0.7259,19
524.13,0.7216,0
524.77,0.7203,1
525.41,0.7189,2
526.05,0.7186,3
526.69,0.7202,4
527.33,0.7231,5
527.97,0.7239,6
528.61,0.7251,7
529.25,0.7266,8
529.89,0.7276,9
530.53,0.7311,10
531.17,0.721,11
531.81,0.7206,12
532.45,0.7417,13
533.09,0.748,14
533.73,0.7481,15
534.37,0.7478,16
535.01,0.7474,17
535.65,0.7455,18
536.29,0.7445,19
536.93,0.7444,0
537.57,0.7262,1
538.21,0.7396,2
538.85,0.7455,3
539.49,0.7423,4
540.13,0.7492,5
540.77,0.7513,6
541.41,0.7494,7
542.05,0.7503,8
542.69,0.7502,9
543.33,0.7513,10
543.97,0.7501,11
544.61,0.7489,12
545.25,0.748,13
545.89,0.7442,14
546.53,0.7423,15
547.17,0.7431,16
547.81,0.7707,17
548.45,0.7681,18
549.09,0.7673,19
549.73,0.7668,0
550.37,0.7671,1
551.01,0.7647,2
551.65,0.7636,3
552.29,0.7628,4
552.93,0.7608,5
553.57,0.7619,6
554.21,0.7589,7
554.85,0.7616,8
555.49,0.7579,9
556.13,0.7701,10
556.77,0.7699,11
557.41,0.7701,12
558.05,0.7717,13
558.69,0.7721,14
559.33,0.7735,15
559.97,0.7744,16
560.61,0.7765,17
561.25,0.7757,18
561.89,0.7889,19
562.53,0.7709,0
563.17,0.7699,1
563.81,0.7727,2
564.45,0.7984,3
565.09,0.7965,4
565.73,0.7968,5
566.37,0.797,6
567.01,0.7961,7
567.65,0.7967,8
568.29,0.7945,9
568.93,0.7927,10
569.57,0.7946,11
570.21,0.7943,12
570.85,0.7925,13
571.49,0.7934,14
572.13,0.7889,15
572.77,0.7894,16
573.41,0.7904,17
574.05,0.7905,18
574.69,0.7921,19
575.33,0.7922,0
575.97,0.7927,1
576.61,0.7914,2
577.25,0.7914,3
577.89,0.7911,4
578.53,0.7906,5
579.17,0.7859,6
579.81,0.7841,7
580.45,0.7843,8
581.09,0.8067,9
581.73,0.8038,10
582.37,0.804,11
583.01,0.8036,12
583.65,0.8039,13
584.29,0.8042,14
584.93,0.803,15
585.57,0.7905,16
586.21,0.7962,17
586.85,0.7943,18
587.49,0.7903,19
588.13,0.7796,0
588.77,0.7809,1
589.41,0.7832,2
590.05,0.7854,3
590.69,0.7864,4
591.33,0.7863,5
591.97,0.788,6
592.61,0.7831,7
593.25,0.7802,8
593.89,0.7811,9
594.53,0.8077,10
595.17,0.8069,11
595.81,0.8055,12
596.45,0.8045,13
597.09,0.8033,14
597.73,0.8019,15
598.37,0.8015,16
599.01,0.7998,17
599.65,0.7916,18


==> swarm_data.csv <==
Time,Error,1
0.61,0.0162,2
1.25,0.0171,3
1.89,0.0169,4
2.53,0.0186,5
3.17,0.0169,6
3.81,0.0188,7
4.45,0.0354,8
5.09,0.0346,9
5.73,0.0333,10
6.37,0.0313,11
7.01,0.0298,12
7.65,0.029,13
8.29,0.0009,14
8.93,0.0047,15
9.57,0.0079,16
10.21,0.0113,17
10.85,0.0219,18
11.49,0.0223,19
12.13,0.0519,0
12.77,0.0518,1
13.41,0.0493,2
14.05,0.0511,3
14.69,0.0516,4
15.33,0.0533,5
15.97,0.0532,6
16.61,0.0377,7
17.25,0.0377,8
17.89,0.0356,9
18.53,0.0352,10
19.17,0.0352,11
19.81,0.0348,12
20.45,0.0148,13
21.09,0.0168,14
21.73,0.0163,15
22.37,0.0182,16
23.01,0.0168,17
23.65,0.0178,18
24.29,0.0556,19
24.93,0.0586,0
25.57,0.059,1
26.21,0.0592,2
26.85,0.0577,3
27.49,0.0589,4
28.13,0.0113,5
28.77,0.0141,6
29.41,0.0297,7
30.05,0.028,8
30.69,0.0275,9
31.33,0.026,10
31.97,0.0253,11
32.61,0.0474,12
33.25,0.0466,13
33.89,0.0487,14
34.53,0.0492,15
35.17,0.0506,16
35.81,0.0502,17
36.45,0.0471,18
37.09,0.0516,19
37.73,0.052,0
38.37,0.0515,1
39.01,0.0523,2
39.65,0.0511,3
40.29,0.0523,4
40.93,0.053,5
41.57,0.0533,6
42.21,0.0538,7
42.85,0.0552,8
43.49,0.0557,9
44.13,0.0268,10
44.77,0.0293,11
45.41,0.0298,12
46.05,0.0302,13
46.69,0.0338,14
47.33,0.0499,15
47.97,0.049,16
48.61,0.021,17
49.25,0.0213,18
49.89,0.0212,19
50.53,0.0224,0
51.17,0.0226,1
51.81,0.0245,2
52.45,0.0465,3
53.09,0.046,4
53.73,0.0558,5
54.37,0.0557,6
55.01,0.0564,7
55.65,0.0549,8
56.29,0.0279,9
56.93,0.0279,10
57.57,0.0285,11
58.21,0.021,12
58.85,0.0204,13
59.49,0.0225,14
60.13,0.0101,15
60.77,0.012,16
61.41,0.0149,17
62.05,0.014,18
62.69,0.0159,19
63.33,0.0147,0
63.97,0.0172,1
64.61,0.0233,2
65.25,0.0246,3
65.89,0.0239,4
66.53,0.0238,5
67.17,0.0199,6
67.81,0.0193,7
68.45,0.0245,8
69.09,0.0227,9
69.73,0.0254,10
70.37,0.0237,11
71.01,0.0259,12
71.65,0.0266,13
72.29,0.0161,14
72.93,0.0157,15
73.57,0.0152,16
74.21,0.0098,17
74.85,0.0044,18
75.49,0.0046,19
76.13,0.0265,0
76.77,0.0275,1
77.41,0.0373,2
78.05,0.0208,3
78.69,0.0201,4
79.33,0.035,5
79.97,0.0351,6
80.61,0.0372,7
81.25,0.0403,8
81.89,0.0404,9
82.53,0.0427,10
83.17,0.044,11
83.81,0.0471,12
84.45,0.0265,13
85.09,0.0286,14
85.73,0.0456,15
86.37,0.0439,16
87.01,0.0442,17
87.65,0.0446,18
88.29,0.0098,19
88.93,0.0082,0
89.57,0.0065,1
90.21,0.0069,2
90.85,0.0108,3
91.49,0.0132,4
92.13,0.0408,5
92.77,0.0412,6
93.41,0.0408,7
94.05,0.0394,8
94.69,0.0383,9
95.33,0.0387,10
95.97,0.037,11
96.61,0.0044,12
97.25,0.0059,13
97.89,0.0058,14
98.53,0.0054,15
99.17,0.0057,16
99.81,0.0061,17
100.45,0.0139,18
101.09,0.0152,19
101.73,0.0169,0
102.37,0.017,1
103.01,0.0162,2
103.65,0.027,3
104.29,0.0483,4
104.93,0.0446,5
105.57,0.0444,6
106.21,0.0551,7
106.85,0.0582,8
107.49,0.0574,9
108.13,0.0109,10
108.77,0.0124,11
109.41,0.0117,12
110.05,0.0116,13
110.69,0.0092,14
111.33,0.0096,15
111.97,0.0103,16
112.61,0.0213,17
113.25,0.0198,18
113.89,0.0182,19
114.53,0.0156,0
115.17,0.0126,1
115.81,0.0145,2
116.45,0.0121,3
117.09,0.0129,4
117.73,0.0138,5
118.37,0.0134,6
119.01,0.0124,7
119.65,0.0144,8
120.29,0.0368,9
120.93,0.0332,10
121.57,0.0323,11
122.21,0.0225,12
122.85,0.0463,13
123.49,0.0466,14
124.13,0.0743,15
124.77,0.0746,16
125.41,0.0769,17
126.05,0.0775,18
126.69,0.0786,19
127.33,0.0736,0
127.97,0.0726,1
128.61,0.0181,2
129.25,0.0156,3
129.89,0.0285,4
130.53,0.0255,5
131.17,0.0242,6
131.81,0.0238,7
132.45,0.0307,8
133.09,0.0301,9
133.73,0.0307,10
134.37,0.0442,11
135.01,0.045,12
135.65,0.045,13
136.29,0.0206,14
136.93,0.0164,15
137.57,0.019,16
138.21,0.0184,17
138.85,0.0178,18
139.49,0.0158,19
140.13,0.0179,0
140.77,0.015,1
141.41,0.0101,2
142.05,0.0112,3
142.69,0.0107,4
143.33,0.0092,5
143.97,0.0107,6
144.61,0.0154,7
145.25,0.0183,8
145.89,0.0173,9
146.53,0.0186,10
147.17,0.0199,11
147.81,0.0219,12
148.45,0.0278,13
149.09,0.0298,14
149.73,0.0296,15
150.37,0.0269,16
151.01,0.0302,17
151.65,0.0289,18
152.29,0.0258,19
152.93,0.024,0
153.57,0.023,1
154.21,0.0279,2
154.85,0.0327,3
155.49,0.0352,4
156.13,0.0343,5
156.77,0.0357,6
157.41,0.0352,7
158.05,0.0331,8
158.69,0.0307,9
159.33,0.0283,10
159.97,0.0284,11
160.61,0.0082,12
161.25,0.0087,13
161.89,0.0082,14
162.53,0.0071,15
163.17,0.0111,16
163.81,0.0106,17
164.45,0.0288,18
165.09,0.0304,19
165.73,0.0301,0
166.37,0.026,1
167.01,0.0221,2
167.65,0.0198,3
168.29,0.0168,4
168.93,0.0275,5
169.57,0.0257,6
170.21,0.0256,7
170.85,0.0243,8
171.49,0.0233,9
172.13,0.0369,10
172.77,0.0392,11
173.41,0.0399,12
174.05,0.0407,13
174.69,0.0411,14
175.33,0.0426,15
175.97,0.0424,16
176.61,0.0236,17
177.25,0.0229,18
177.89,0.0237,19
178.53,0.0241,0
179.17,0.0229,1
179.81,0.0211,2
180.45,0.0254,3
181.09,0.0264,4
181.73,0.0264,5
182.37,0.0271,6
183.01,0.0277,7
183.65,0.0303,8
184.29,0.0288,9
184.93,0.0285,10
185.57,0.0282,11
186.21,0.0288,12
186.85,0.0269,13
187.49,0.0272,14
188.13,0.0197,15
188.77,0.0168,16
189.41,0.0162,17
190.05,0.017,18
190.69,0.0155,19
191.33,0.0167,0
191.97,0.0168,1
192.61,0.0465,2
193.25,0.0471,3
193.89,0.0462,4
194.53,0.0457,5
195.17,0.0476,6
195.81,0.046,7
196.45,0.0322,8
197.09,0.0331,9
197.73,0.0456,10
198.37,0.0269,11
199.01,0.0281,12
199.65,0.0458,13
200.29,0.0094,14
200.93,0.0099,15
201.57,0.0097,16
202.21,0.0105,17
202.85,0.0116,18
203.49,0.0122,19
204.13,0.0364,0
204.77,0.0367,1
205.41,0.0353,2
206.05,0.0354,3
206.69,0.0354,4
207.33,0.0363,5
207.97,0.0377,6
208.61,0.0243,7
209.25,0.0241,8
209.89,0.0238,9
210.53,0.0247,10
211.17,0.0233,11
211.81,0.023,12
212.45,0.0205,13
213.09,0.0131,14
213.73,0.013,15
214.37,0.0131,16
215.01,0.0114,17
215.65,0.0116,18
216.29,0.0141,19
216.93,0.0186,0
217.57,0.0257,1
218.21,0.032,2
218.85,0.0319,3
219.49,0.0324,4
220.13,0.0192,5
220.77,0.0179,6
221.41,0.0177,7
222.05,0.0236,8
222.69,0.025,9
223.33,0.0244,10
223.97,0.0151,11
224.61,0.0231,12
225.25,0.0215,13
225.89,0.0245,14
226.53,0.025,15
227.17,0.026,16
227.81,0.0294,17
228.45,0.0119,18
229.09,0.0132,19
229.73,0.0131,0
230.37,0.0119,1
231.01,0.0131,2
231.65,0.0118,3
232.29,0.0168,4
232.93,0.0159,5
233.57,0.0161,6
234.21,0.0179,7
234.85,0.019,8
235.49,0.0221,9
236.13,0.0102,10
236.77,0.0119,11
237.41,0.0143,12
238.05,0.0158,13
238.69,0.0136,14
239.33,0.0167,15
239.97,0.016,16
240.61,0.0296,17
241.25,0.0286,18
241.89,0.0271,19
242.53,0.0262,0
243.17,0.0229,1
243.81,0.0211,2
244.45,0.0085,3
245.09,0.0095,4
245.73,0.0129,5
246.37,0.0128,6
247.01,0.0105,7
247.65,0.0106,8
248.29,0.0194,9
248.93,0.0184,10
249.57,0.018,11
250.21,0.017,12
250.85,0.0164,13
251.49,0.017,14
252.13,0.0063,15
252.77,0.0186,16
253.41,0.0069,17
254.05,0.0122,18
254.69,0.015,19
255.33,0.0139,0
255.97,0.0433,1
256.61,0.0185,2
257.25,0.0169,3
257.89,0.0233,4
258.53,0.0378,5
259.17,0.0309,6
259.81,0.038,7
260.45,0.0128,8
261.09,0.0114,9
261.73,0.0247,10
262.37,0.0246,11
263.01,0.0229,12
263.65,0.0227,13
264.29,0.0474,14
264.93,0.0473,15
265.57,0.0448,16
266.21,0.042,17
266.85,0.0421,18
267.49,0.0401,19
268.13,0.0453,0
268.77,0.0444,1
269.41,0.0454,2
270.05,0.0445,3
270.69,0.0443,4
271.33,0.0459,5
271.97,0.0456,6
272.61,0.0332,7
273.25,0.034,8
273.89,0.0343,9
274.53,0.0328,10
275.17,0.0327,11
275.81,0.0338,12
276.45,0.0334,13
277.09,0.0348,14
277.73,0.0362,15
278.37,0.0359,16
279.01,0.0355,17
279.65,0.0338,18
280.29,0.0274,19
280.93,0.0257,0
281.57,0.0253,1
282.21,0.0267,2
282.85,0.028,3
283.49,0.0268,4
284.13,0.0454,5
284.77,0.0459,6
285.41,0.0454,7
286.05,0.0452,8
286.69,0.0464,9
287.33,0.0466,10
287.97,0.0484,11
288.61,0.0399,12
289.25,0.0414,13
289.89,0.0419,14
290.53,0.041,15
291.17,0.0407,16
291.81,0.0393,17
292.45,0.0361,18
293.09,0.0371,19
293.73,0.0362,0
294.37,0.0311,1
295.01,0.0313,2
295.65,0.05,3
296.29,0.0373,4
296.93,0.039,5
297.57,0.0385,6
298.21,0.0387,7
298.85,0.0428,8
299.49,0.0333,9
300.13,0.0235,10
300.77,0.0274,11
301.41,0.0381,12
302.05,0.0385,13
302.69,0.0549,14
303.33,0.0544,15
303.97,0.0513,16
304.61,0.0442,17
305.25,0.0433,18
305.89,0.042,19
306.53,0.0414,0
307.17,0.0408,1
307.81,0.0403,2
308.45,0.0197,3
309.09,0.02,4
309.73,0.0201,5
310.37,0.0198,6
311.01,0.0208,7
311.65,0.0218,8
312.29,0.028,9
312.93,0.029,10
313.57,0.0283,11
314.21,0.0309,12
314.85,0.0284,13
315.49,0.0253,14
316.13,0.0418,15
316.77,0.0272,16
317.41,0.0288,17
318.05,0.0269,18
318.69,0.026,19
319.33,0.0267,0
319.97,0.0273,1
320.61,0.0243,2
321.25,0.0231,3
321.89,0.0237,4
322.53,0.0236,5
323.17,0.0233,6
323.81,0.0216,7
324.45,0.0274,8
325.09,0.0269,9
325.73,0.0248,10
326.37,0.0249,11
327.01,0.0251,12
327.65,0.0251,13
328.29,0.0114,14
328.93,0.0132,15
329.57,0.0109,16
330.21,0.0086,17
330.85,0.0049,18
331.49,0.0147,19
332.13,0.0093,0
332.77,0.0086,1
333.41,0.0099,2
334.05,0.0154,3
334.69,0.0204,4
335.33,0.0075,5
335.97,0.004,6
336.61,0.0189,7
337.25,0.0204,8
337.89,0.0269,9
338.53,0.0252,10
339.17,0.0211,11
339.81,0.0102,12
340.45,0.0232,13
341.09,0.0241,14
341.73,0.0249,15
342.37,0.0277,16
343.01,0.028,17
343.65,0.0266,18
344.29,0.0144,19
344.93,0.014,0
345.57,0.0121,1
346.21,0.0106,2
346.85,0.0102,3
347.49,0.0081,4
348.13,0.0234,5
348.77,0.023,6
349.41,0.0273,7
350.05,0.0171,8
350.69,0.0173,9
351.33,0.0217,10
351.97,0.0395,11
352.61,0.0268,12
353.25,0.0259,13
353.89,0.0272,14
354.53,0.0275,15
355.17,0.0285,16
355.81,0.0273,17
356.45,0.0119,18
357.09,0.0146,19
357.73,0.0156,0
358.37,0.0157,1
359.01,0.0169,2
359.65,0.0186,3
360.29,0.0052,4
360.93,0.0027,5
361.57,0.003,6
362.21,0.0028,7
362.85,0.0051,8
363.49,0.0112,9
364.13,0.0238,10
364.77,0.0403,11
365.41,0.0389,12
366.05,0.0393,13
366.69,0.0355,14
367.33,0.043,15
367.97,0.0418,16
368.61,0.0083,17
369.25,0.0109,18
369.89,0.008,19
370.53,0.0188,0
371.17,0.0185,1
371.81,0.0148,2
372.45,0.0064,3
373.09,0.0076,4
373.73,0.0055,5
374.37,0.0041,6
375.01,0.0042,7
375.65,0.0088,8
376.29,0.0198,9
376.93,0.0183,10
377.57,0.0181,11
378.21,0.0181,12
378.85,0.0175,13
379.49,0.0132,14
380.13,0.0329,15
380.77,0.0323,16
381.41,0.0284,17
382.05,0.0315,18
382.69,0.028,19
383.33,0.0236,0
383.97,0.0166,1
384.61,0.035,2
385.25,0.0352,3
385.89,0.0345,4
386.53,0.0347,5
387.17,0.0344,6
387.81,0.0314,7
388.45,0.0215,8
389.09,0.019,9
389.73,0.0178,10
390.37,0.0182,11
391.01,0.0191,12
391.65,0.0206,13
392.29,0.021,14
392.93,0.0228,15
393.57,0.0256,16
394.21,0.0257,17
394.85,0.0181,18
395.49,0.0148,19
396.13,0.0177,0
396.77,0.0184,1
397.41,0.0159,2
398.05,0.0152,3
398.69,0.0269,4
399.33,0.0272,5
399.97,0.0311,6
400.61,0.0242,7
401.25,0.0268,8
401.89,0.0209,9
402.53,0.0329,10
403.17,0.0373,11
403.81,0.0374,12
404.45,0.0103,13
405.09,0.0103,14
405.73,0.0104,15
406.37,0.0092,16
407.01,0.0086,17
407.65,0.0079,18
408.29,0.0097,19
408.93,0.0087,0
409.57,0.0113,1
410.21,0.013,2
410.85,0.013,3
411.49,0.0142,4
412.13,0.0304,5
412.77,0.0309,6
413.41,0.0311,7
414.05,0.0282,8
414.69,0.031,9
415.33,0.0316,10
415.97,0.0308,11
416.61,0.006,12
417.25,0.0055,13
417.89,0.0052,14
418.53,0.0104,15
419.17,0.0133,16
419.81,0.0151,17
420.45,0.0354,18
421.09,0.0371,19
421.73,0.0349,0
422.37,0.0349,1
423.01,0.0335,2
423.65,0.0333,3
424.29,0.0233,4
424.93,0.0249,5
425.57,0.026,6
426.21,0.0261,7
426.85,0.0246,8
427.49,0.0256,9
428.13,0.0087,10
428.77,0.0106,11
429.41,0.0095,12
430.05,0.0094,13
430.69,0.0095,14
431.33,0.0108,15
431.97,0.0103,16
432.61,0.0318,17
433.25,0.0328,18
433.89,0.0327,19
434.53,0.0321,0
435.17,0.0321,1
435.81,0.032,2
436.45,0.0349,3
437.09,0.0293,4
437.73,0.0273,5
438.37,0.0344,6
439.01,0.0396,7
439.65,0.0383,8
440.29,0.0226,9
440.93,0.0227,10
441.57,0.0266,11
442.21,0.0383,12
442.85,0.0199,13
443.49,0.0217,14
444.13,0.0473,15
444.77,0.0597,16
445.41,0.0634,17
446.05,0.0611,18
446.69,0.0568,19
447.33,0.044,0
447.97,0.0437,1
448.61,0.0036,2
449.25,0.0052,3
449.89,0.0054,4
450.53,0.007,5
451.17,0.0071,6
451.81,0.0084,7
452.45,0.0126,8
453.09,0.0128,9
453.73,0.0122,10
454.37,0.012,11
455.01,0.0125,12
455.65,0.0125,13
456.29,0.0145,14
456.93,0.0141,15
457.57,0.017,16
458.21,0.0175,17
458.85,0.0152,18
459.49,0.0194,19
460.13,0.0245,0
460.77,0.0266,1
461.41,0.0249,2
462.05,0.0174,3
462.69,0.0174,4
463.33,0.0197,5
463.97,0.0198,6
464.61,0.008,7
465.25,0.0065,8
465.89,0.0079,9
466.53,0.0098,10
467.17,0.0095,11
467.81,0.0114,12
468.45,0.0055,13
469.09,0.0065,14
469.73,0.0059,15
470.37,0.0051,16
471.01,0.0047,17
471.65,0.0049,18
472.29,0.015,19
472.93,0.016,0
473.57,0.0166,1
474.21,0.0176,2
474.85,0.0151,3
475.49,0.0151,4
476.13,0.0355,5
476.77,0.0427,6
477.41,0.0309,7
478.05,0.0269,8
478.69,0.0324,9
479.33,0.0325,10
479.97,0.0328,11
480.61,0.0131,12
481.25,0.0146,13
481.89,0.0146,14
482.53,0.0164,15
483.17,0.0244,16
483.81,0.0192,17
484.45,0.0256,18
485.09,0.0312,19
485.73,0.0418,0
486.37,0.0437,1
487.01,0.042,2
487.65,0.0379,3
488.29,0.0046,4
488.93,0.0053,5
489.57,0.0043,6
490.21,0.0034,7
490.85,0.0037,8
491.49,0.0031,9
492.13,0.0253,10
492.77,0.025,11
493.41,0.0227,12
494.05,0.0235,13
494.69,0.022,14
495.33,0.0213,15
495.97,0.0207,16
496.61,0.0344,17
497.25,0.0341,18
497.89,0.0357,19
498.53,0.0291,0
499.17,0.0268,1
499.81,0.0263,2
500.45,0.0166,3
501.09,0.0136,4
501.73,0.0129,5
502.37,0.0132,6
503.01,0.0135,7
503.65,0.0124,8
504.29,0.0137,9
504.93,0.0138,10
505.57,0.0131,11
506.21,0.014,12
506.85,0.018,13
507.49,0.0199,14
508.13,0.0307,15
508.77,0.0328,16
509.41,0.0335,17
510.05,0.034,18
510.69,0.035,19
511.33,0.0359,0
511.97,0.0347,1
512.61,0.0142,2
513.25,0.0113,3
513.89,0.0072,4
514.53,0.0092,5
515.17,0.0091,6
515.81,0.0077,7
516.45,0.0275,8
517.09,0.0224,9
517.73,0.0212,10
518.37,0.0253,11
519.01,0.0243,12
519.65,0.0464,13
520.29,0.0085,14
520.93,0.0121,15
521.57,0.0155,16
522.21,0.0299,17
522.85,0.0279,18
523.49,0.0278,19
524.13,0.0144,0
524.77,0.0146,1
525.41,0.0169,2
526.05,0.0169,3
526.69,0.0169,4
527.33,0.019,5
527.97,0.0202,6
528.61,0.0174,7
529.25,0.0174,8
529.89,0.0178,9
530.53,0.0183,10
531.17,0.0192,11
531.81,0.0177,12
532.45,0.0178,13
533.09,0.0178,14
533.73,0.0252,15
534.37,0.0282,16
535.01,0.0284,17
535.65,0.0235,18
536.29,0.027,19
536.93,0.0262,0
537.57,0.0271,1
538.21,0.027,2
538.85,0.0288,3
539.49,0.0284,4
540.13,0.0235,5
540.77,0.0235,6
541.41,0.025,7
542.05,0.0275,8
542.69,0.0272,9
543.33,0.0289,10
543.97,0.029,11
544.61,0.0112,12
545.25,0.0114,13
545.89,0.0118,14
546.53,0.0116,15
547.17,0.0122,16
547.81,0.0131,17
548.45,0.0219,18
549.09,0.0194,19
549.73,0.0166,0
550.37,0.0131,1
551.01,0.0216,2
551.65,0.022,3
552.29,0.0099,4
552.93,0.0081,5
553.57,0.0077,6
554.21,0.0036,7
554.85,0.0098,8
555.49,0.0132,9
556.13,0.025,10
556.77,0.0222,11
557.41,0.0213,12
558.05,0.0331,13
558.69,0.0362,14
559.33,0.0352,15
559.97,0.0286,16
560.61,0.0348,17
561.25,0.0338,18
561.89,0.034,19
562.53,0.0342,0
563.17,0.0319,1
563.81,0.0317,2
564.45,0.0119,3
565.09,0.0109,4
565.73,0.0125,5
566.37,0.0112,6
567.01,0.0146,7
567.65,0.0158,8
568.29,0.0233,9
568.93,0.0264,10
569.57,0.0279,11
570.21,0.0309,12
570.85,0.0345,13
571.49,0.0494,14
572.13,0.0402,15
572.77,0.0432,16
573.41,0.0441,17
574.05,0.0437,18
574.69,0.0436,19
575.33,0.0436,0
575.97,0.0428,1
576.61,0.0407,2
577.25,0.0404,3
577.89,0.0423,4
578.53,0.0437,5
579.17,0.0442,6
579.81,0.046,7
580.45,0.0267,8
581.09,0.0265,9
581.73,0.0275,10
582.37,0.0285,11
583.01,0.0273,12
583.65,0.0233,13
584.29,0.0054,14
584.93,0.0042,15
585.57,0.0038,16
586.21,0.0027,17
586.85,0.0032,18
587.49,0.0047,19
588.13,0.0218,0
588.77,0.025,1
589.41,0.0252,2
590.05,0.0272,3
590.69,0.0258,4
591.33,0.0354,5
591.97,0.0379,6
592.61,0.0258,7
593.25,0.0243,8
593.89,0.0266,9
594.53,0.0257,10
595.17,0.0216,11
595.81,0.0119,12
596.45,0.0439,13
597.09,0.0473,14
597.73,0.0503,15
598.37,0.0504,16
599.01,0.0497,17
599.65,0.0464,18

